Variable Rate Compression for Raw 3D Point Clouds

In this paper, we propose a novel variable rate deep compression architecture that operates on raw 3D point cloud data. The majority of learning-based point cloud compression methods work on a downsampled representation of the data. Moreover, many existing techniques require training multiple networks for different compression rates to generate consolidated point clouds of varying quality. In contrast, our network is capable of explicitly processing point clouds and generating a compressed description at a comprehensive range of bitrates. Furthermore, our approach ensures that there is no loss of information as a result of the voxelization process and the density of the point cloud does not affect the encoder/decoder performance. An extensive experimental evaluation shows that our model obtains state-of-the-art results, it is computationally efficient, and it can work directly with point cloud data thus avoiding an expensive voxelized representation.

==> data/epoch_vs_loss_modelnet.csv <==
epoch,fc2,multi2,fc5,multi5
0,0.8997,0.8632,0.7724,0.8069
1,0.6895,0.6947,0.6239,0.74
2,0.5595,0.6106,0.5418,0.5604
3,0.5461,0.5277,0.4944,0.5
4,0.4821,0.499,0.4573,0.4661
5,0.4906,0.4694,0.4434,0.4554
6,0.4583,0.4332,0.4357,0.4259
7,0.456,0.4211,0.4231,0.4179
8,0.4457,0.4121,0.4142,0.4051
9,0.4349,0.394,0.3986,0.3984
10,0.4199,0.3841,0.3925,0.3935
11,0.4183,0.3768,0.3809,0.3805
12,0.4157,0.3689,0.3716,0.3684
13,0.3972,0.373,0.3815,0.3528
14,0.3924,0.3561,0.37,0.3485
15,0.405,0.3532,0.363,0.3487
16,0.3907,0.3441,0.3587,0.3576
17,0.3911,0.3506,0.3547,0.3447
18,0.3885,0.3461,0.3744,0.3319
19,0.3861,0.3352,0.3586,0.3323
20,0.3755,0.3337,0.3531,0.3274
21,0.3762,0.3322,0.3575,0.3311
22,0.3761,0.3324,0.3431,0.323
23,0.3709,0.3322,0.3471,0.3264
24,0.3747,0.3236,0.3472,0.3277
25,0.364,0.3224,0.3476,0.3206
26,0.3704,0.3293,0.3389,0.3259
27,0.3738,0.3193,0.3487,0.3203
28,0.3698,0.3212,0.3399,0.3221
29,0.3605,0.3141,0.3401,0.3115
30,0.3673,0.3137,0.3394,0.3147
31,0.359,0.3267,0.3402,0.3107
32,0.3656,0.3105,0.3346,0.313
33,0.3627,0.3097,0.3407,0.312
34,0.3577,0.309,0.3377,0.312
35,0.3634,0.3074,0.3341,0.3045
36,0.3544,0.306,0.3334,0.306
37,0.3553,0.3085,0.334,0.3095
38,0.3595,0.3079,0.3348,0.3024
39,0.355,0.304,0.3404,0.3143
40,0.3545,0.3026,0.3357,0.3053
41,0.3507,0.3073,0.3352,0.3017
42,0.3554,0.2998,0.3323,0.3009
43,0.3483,0.3026,0.3465,0.2994
44,0.3545,0.3013,0.3362,0.2982
45,0.349,0.298,0.3293,0.3038
46,0.3516,0.3016,0.3281,0.3011
47,0.3508,0.3005,0.3322,0.3014
48,0.3491,0.297,0.3317,0.2956
49,0.3434,0.3008,0.3316,0.2958
50,0.3488,0.2964,0.3285,0.2962
51,0.3467,0.2941,0.3273,0.3023
52,0.3517,0.3007,0.3293,0.2971
53,0.3482,0.2983,0.326,0.2965
54,0.345,0.2919,0.3285,0.295
55,0.3445,0.2948,0.3268,0.294
56,0.3427,0.2925,0.3307,0.2969
57,0.3437,0.2939,0.3255,0.2981
58,0.3432,0.2906,0.3268,0.2968
59,0.3506,0.2933,0.3254,0.2913
60,0.3418,0.2928,0.3297,0.2934
61,0.3415,0.2949,0.3259,0.2914
62,0.3414,0.294,0.3263,0.2921
63,0.3412,0.2922,0.3262,0.2895
64,0.3397,0.2934,0.3237,0.2905
65,0.3402,0.2938,0.329,0.2886
66,0.3393,0.2907,0.3263,0.292
67,0.3455,0.2921,0.3244,0.2882
68,0.3447,0.2911,0.3239,0.2869
69,0.339,0.2907,0.3257,0.2885
70,0.3473,0.2915,0.3254,0.2871
71,0.3413,0.2896,0.3229,0.2897
72,0.3405,0.2917,0.3249,0.2877
73,0.3401,0.2886,0.324,0.2878
74,0.3452,0.2932,0.3258,0.2899
75,0.3376,0.2906,0.3257,0.2903
76,0.3385,0.2895,0.3227,0.289
77,0.3367,0.2892,0.3278,0.2888
78,0.3408,0.2915,0.3215,0.2888
79,0.3412,0.2873,0.3239,0.2866
80,0.3416,0.2872,0.3287,0.2918
81,0.3396,0.2877,0.325,0.2883
82,0.3403,0.2868,0.3243,0.2867
83,0.3404,0.2862,0.3215,0.2857
84,0.3365,0.2912,0.3241,0.2847
85,0.3361,0.2868,0.3248,0.2881
86,0.3413,0.2855,0.3275,0.2866
87,0.337,0.2865,0.3228,0.2885
88,0.3381,0.2854,0.3239,0.2829
89,0.3372,0.289,0.3257,0.281
90,0.336,0.2847,0.3252,0.2844
91,0.3367,0.2857,0.3293,0.2839
92,0.3394,0.2848,0.3283,0.2855
93,0.3365,0.2856,0.3298,0.2832
94,0.3399,0.2851,0.324,0.283
95,0.3375,0.2907,0.3246,0.2822
96,0.3394,0.2848,0.3255,0.284
97,0.3371,0.2885,0.3232,0.2827
98,0.335,0.2879,0.3252,0.2817
99,0.3377,0.2851,0.3211,0.2831
100,0.3382,0.2848,0.3232,0.2828
101,0.3387,0.2847,0.3239,0.2814
102,0.3373,0.2856,0.3255,0.2845
103,0.3371,0.2858,0.3232,0.2817
104,0.3391,0.2849,0.321,0.2804
105,0.337,0.2876,0.3261,0.2854
106,0.338,0.2839,0.3225,0.2818
107,0.3379,0.2835,0.3286,0.2819
108,0.338,0.284,0.3223,0.2805
109,0.3394,0.2889,0.3232,0.2825
110,0.3354,0.2827,0.3243,0.2818
111,0.334,0.2836,0.3226,0.2819
112,0.3349,0.2836,0.3243,0.2819
113,0.3341,0.2888,0.3225,0.281
114,0.3388,0.284,0.3235,0.2829
115,0.3352,0.2853,0.3225,0.2815
116,0.3362,0.2844,0.3243,0.2855
117,0.338,0.2825,0.3203,0.2824
118,0.343,0.2834,0.3233,0.2814
119,0.3387,0.2864,0.3221,0.2848
120,0.3339,0.2828,0.3239,0.2784
121,0.3347,0.2827,0.322,0.2828
122,0.336,0.284,0.3213,0.2815
123,0.3325,0.2834,0.3246,0.2839
124,0.3389,0.2836,0.3253,0.2827
125,0.3352,0.2846,0.3226,0.2826
126,0.3357,0.2812,0.3204,0.2828
127,0.3365,0.2852,0.3202,0.2806
128,0.3365,0.2848,0.3229,0.2797
129,0.3331,0.2858,0.3211,0.2822
130,0.3331,0.2827,0.3221,0.2801
131,0.3366,0.2834,0.3225,0.2831
132,0.3344,0.2846,0.3246,0.2792
133,0.3344,0.2822,0.3221,0.2801
134,0.3334,0.2833,0.3203,0.2822
135,0.3331,0.285,0.3258,0.2815
136,0.336,0.2816,0.3225,0.2799
137,0.3337,0.2857,0.3216,0.2827
138,0.3357,0.2825,0.324,0.2829
139,0.3342,0.2829,0.3232,0.2873
140,0.3328,0.2835,0.3253,0.2807
141,0.3384,0.2819,0.3209,0.2808
142,0.3333,0.2833,0.3227,0.2833
143,0.3338,0.2823,0.3243,0.28
144,0.3346,0.2822,0.3206,0.2809
145,0.3339,0.2819,0.3263,0.2813
146,0.3346,0.2831,0.319,0.2813
147,0.3344,0.2831,0.3219,0.2815
148,0.3336,0.2782,0.3252,0.2804
149,0.3344,0.2822,0.3222,0.2809
150,0.3363,0.2808,0.3211,0.2819
151,0.3352,0.2825,0.3228,0.2814
152,0.3348,0.2819,0.3241,0.2837
153,0.3338,0.281,0.3263,0.2794
154,0.337,0.2806,0.3206,0.2798
155,0.3331,0.2822,0.3244,0.281
156,0.3366,0.2814,0.3215,0.2783
157,0.3335,0.2821,0.3216,0.2778
158,0.3362,0.2819,0.3237,0.2777
159,0.338,0.2824,0.3209,0.2818
160,0.3339,0.2813,0.3312,0.2807
161,0.3319,0.2805,0.3218,0.2817
162,0.3369,0.2805,0.323,0.2791
163,0.3348,0.2827,0.3215,0.2807
164,0.3347,0.2812,0.3216,0.2776
165,0.3345,0.2834,0.3214,0.2814
166,0.3342,0.2816,0.3204,0.2811
167,0.3355,0.2853,0.3274,0.2824
168,0.3356,0.2804,0.3225,0.2798
169,0.3344,0.2817,0.3204,0.2783
170,0.3358,0.2794,0.322,0.281
171,0.3339,0.2827,0.32,0.2833
172,0.3331,0.2813,0.32,0.2806
173,0.3352,0.2793,0.3226,0.279
174,0.3339,0.2818,0.3228,0.279
175,0.3362,0.2831,0.3371,0.2818
176,0.3423,0.2804,0.3221,0.2792
177,0.3332,0.2815,0.3223,0.2809
178,0.3347,0.281,0.3222,0.2784
179,0.3335,0.28,0.3226,0.28
180,0.3336,0.2812,0.3211,0.2783
181,0.3336,0.2826,0.3325,0.2793
182,0.333,0.2799,0.3208,0.2773
183,0.3339,0.2806,0.3263,0.2783
184,0.334,0.2824,0.3205,0.2801
185,0.3345,0.2786,0.3222,0.2785
186,0.3345,0.2816,0.3234,0.2787
187,0.3336,0.278,0.3239,0.2792
188,0.3335,0.2801,0.322,0.2765
189,0.3351,0.2831,0.3203,0.2764
190,0.3368,0.285,0.3255,0.2789
191,0.3388,0.2808,0.323,0.2791
192,0.3314,0.2806,0.3237,0.2787
193,0.3324,0.2825,0.3252,0.2799
194,0.3327,0.2809,0.3226,0.2785
195,0.3321,0.2823,0.3223,0.2777
196,0.3337,0.2855,0.3228,0.277
197,0.3338,0.2805,0.322,0.2785
198,0.3338,0.2829,0.3234,0.2787
199,0.3308,0.2816,0.3221,0.2779
200,0.3302,0.2809,0.3217,0.2789
201,0.3307,0.2818,0.3222,0.2811
202,0.3322,0.2801,0.325,0.2788
203,0.3316,0.2805,0.3212,0.2794
204,0.3306,0.2813,0.3242,0.278
205,0.3347,0.2788,0.3233,0.278
206,0.3328,0.2803,0.3252,0.2781
207,0.335,0.2818,0.3245,0.2801


==> data/epoch_vs_loss_shapenet.csv <==
epoch,fc2,multi2,fc5,multi5
0,0.5203,0.5486,0.5451,0.5415
1,0.4089,0.4202,0.4022,0.4129
2,0.3838,0.3664,0.4091,0.3883
3,0.3245,0.3457,0.3603,0.3235
4,0.3254,0.3329,0.3217,0.302
5,0.3112,0.2947,0.3282,0.2982
6,0.313,0.278,0.3123,0.2835
7,0.2769,0.2738,0.3136,0.2622
8,0.2748,0.2647,0.2826,0.2622
9,0.2985,0.2685,0.2819,0.2542
10,0.2627,0.2428,0.3046,0.2431
11,0.2545,0.2477,0.275,0.242
12,0.2688,0.2511,0.2589,0.2389
13,0.2562,0.2361,0.2581,0.2285
14,0.2489,0.2333,0.2612,0.2256
15,0.2506,0.2325,0.2538,0.2677
16,0.2448,0.236,0.2987,0.2193
17,0.2501,0.2249,0.2413,0.2211
18,0.2383,0.2239,0.2524,0.2218
19,0.2354,0.2329,0.2409,0.2134
20,0.235,0.2163,0.2416,0.2141
21,0.2308,0.2191,0.24,0.2138
22,0.2318,0.2175,0.2441,0.2085
23,0.2307,0.213,0.2539,0.2106
24,0.227,0.2191,0.2337,0.2071
25,0.2344,0.2108,0.242,0.2056
26,0.2229,0.2104,0.2339,0.2037
27,0.2253,0.2115,0.2377,0.205
28,0.2215,0.2122,0.2339,0.2023
29,0.2243,0.2056,0.2315,0.2047
30,0.2251,0.2055,0.2294,0.2004
31,0.2194,0.2027,0.236,0.2047
32,0.2226,0.2048,0.2382,0.198
33,0.219,0.2027,0.25,0.197
34,0.2196,0.205,0.2247,0.1977
35,0.2232,0.2085,0.2232,0.1991
36,0.2246,0.206,0.2274,0.1965
37,0.2159,0.1997,0.2216,0.1968
38,0.2252,0.2033,0.2244,0.1949
39,0.2243,0.2012,0.2281,0.1925
40,0.2177,0.2038,0.2261,0.1936
41,0.2138,0.2004,0.2332,0.1941
42,0.2164,0.1958,0.2186,0.1959
43,0.2157,0.1989,0.2204,0.1946
44,0.2115,0.1994,0.2212,0.1904
45,0.2117,0.2211,0.2264,0.1915
46,0.2119,0.194,0.2356,0.1886
47,0.2131,0.1969,0.2184,0.19
48,0.2118,0.1993,0.2169,0.1877
49,0.2143,0.1931,0.2175,0.1903
50,0.2097,0.1921,0.2158,0.1901
51,0.2139,0.1932,0.2265,0.1901
52,0.2087,0.1937,0.2185,0.1906
53,0.2096,0.1935,0.2178,0.1881
54,0.207,0.1922,0.2186,0.1887
55,0.2068,0.1948,0.2139,0.1904
56,0.2066,0.1933,0.2175,0.1867
57,0.2078,0.1941,0.2194,0.1878
58,0.2075,0.1926,0.2193,0.1893
59,0.2056,0.1907,0.2199,0.1894
60,0.2056,0.1931,0.2139,0.189
61,0.208,0.1909,0.2114,0.1876
62,0.2084,0.1925,0.2147,0.1895
63,0.2068,0.1918,0.2167,0.1871
64,0.2067,0.1895,0.215,0.1844
65,0.2078,0.188,0.2144,0.1862
66,0.2115,0.1897,0.2138,0.1851
67,0.2055,0.1883,0.2114,0.1885
68,0.2067,0.1927,0.2129,0.185
69,0.2044,0.1874,0.2141,0.1848
70,0.2069,0.1913,0.2145,0.1853
71,0.2064,0.1885,0.2131,0.1878
72,0.2026,0.1892,0.2132,0.1877
73,0.2053,0.1876,0.2098,0.1871
74,0.2049,0.1871,0.2153,0.1836
75,0.2061,0.1886,0.2123,0.1826
76,0.205,0.1874,0.2146,0.1841
77,0.2055,0.1873,0.2165,0.185
78,0.2064,0.1912,0.2141,0.1847
79,0.2049,0.1873,0.2116,0.184
80,0.2062,0.188,0.2107,0.1831
81,0.2045,0.1861,0.2141,0.1849
82,0.2057,0.1875,0.2131,0.1834
83,0.2117,0.1899,0.2098,0.1832
84,0.2044,0.1868,0.2124,0.1836
85,0.2079,0.1858,0.2121,0.1849
86,0.2023,0.1862,0.2111,0.1856
87,0.2031,0.1862,0.2109,0.1821
88,0.2022,0.1881,0.2084,0.1807
89,0.2027,0.1848,0.2103,0.1861
90,0.2038,0.1858,0.2117,0.1826
91,0.2035,0.1872,0.2102,0.1809
92,0.2023,0.187,0.2109,0.1839
93,0.202,0.1857,0.2128,0.1804
94,0.2037,0.1927,0.2084,0.1819
95,0.1998,0.1871,0.2092,0.1822
96,0.2017,0.1856,0.2106,0.1823
97,0.2021,0.1844,0.2094,0.1825
98,0.2032,0.1841,0.212,0.1818
99,0.2038,0.1886,0.2108,0.1844
100,0.2008,0.1868,0.2134,0.1804
101,0.2035,0.1854,0.2104,0.1833
102,0.2021,0.1842,0.2095,0.1805
103,0.201,0.1837,0.2079,0.1821
104,0.1993,0.1846,0.2092,0.1817
105,0.2024,0.1839,0.2094,0.1805
106,0.2025,0.1846,0.2116,0.1811
107,0.2003,0.1843,0.2085,0.1819
108,0.2007,0.1857,0.21,0.1811
109,0.205,0.1847,0.2091,0.1818
110,0.1982,0.1861,0.2103,0.1808
111,0.2035,0.1839,0.208,0.1815
112,0.2025,0.1846,0.2078,0.1821
113,0.1995,0.1831,0.211,0.1804
114,0.1999,0.1845,0.2082,0.1829
115,0.1991,0.1857,0.212,0.1832
116,0.1979,0.1838,0.21,0.1805
117,0.2007,0.1847,0.2109,0.1804
118,0.2019,0.1817,0.2116,0.1826
119,0.2016,0.1841,0.2068,0.1807
120,0.2019,0.1864,0.208,0.1801
121,0.2013,0.183,0.2091,0.1799
122,0.2023,0.183,0.2091,0.1796
123,0.2023,0.182,0.207,0.1805
124,0.2025,0.1843,0.2076,0.1795
125,0.202,0.1843,0.2063,0.1827
126,0.2031,0.1838,0.2088,0.1813
127,0.2008,0.1824,0.2082,0.181
128,0.2015,0.1829,0.2087,0.1823
129,0.1986,0.1831,0.2082,0.18
130,0.2009,0.1851,0.2075,0.1799
131,0.1996,0.1831,0.2083,0.1827
132,0.199,0.1829,0.2069,0.1801
133,0.2009,0.1852,0.2049,0.1782
134,0.1995,0.1819,0.2084,0.1819
135,0.1993,0.1809,0.2058,0.1809
136,0.1988,0.1823,0.2101,0.1793
137,0.2006,0.187,0.2051,0.1814
138,0.2006,0.1825,0.2154,0.1812
139,0.2043,0.1819,0.2061,0.1808
140,0.2,0.1827,0.2059,0.1786
141,0.2024,0.1845,0.2084,0.1806
142,0.2,0.182,0.2071,0.18
143,0.1997,0.1807,0.2071,0.1798
144,0.1987,0.1828,0.2067,0.1783
145,0.1975,0.1837,0.2088,0.1798
146,0.2024,0.1836,0.2071,0.1797
147,0.206,0.1829,0.2065,0.1782
148,0.2012,0.1827,0.2105,0.1803
149,0.2013,0.1831,0.206,0.1829
150,0.2019,0.1824,0.2054,0.1812
151,0.2016,0.1816,0.2069,0.1798
152,0.1997,0.184,0.2071,0.1793
153,0.1995,0.1824,0.2068,0.1812
154,0.1991,0.1825,0.2077,0.1791
155,0.1974,0.1821,0.2081,0.1782
156,0.1983,0.183,0.2071,0.1783
157,0.2011,0.1835,0.2092,0.18
158,0.2023,0.1816,0.2083,0.1799
159,0.2015,0.1824,0.2054,0.1786
160,0.1994,0.1825,0.208,0.1811
161,0.1978,0.1834,0.2053,0.181
162,0.2015,0.1824,0.2055,0.181
163,0.2023,0.1829,0.2076,0.1798
164,0.1995,0.1822,0.2067,0.1794
165,0.198,0.1812,0.2081,0.1799
166,0.199,0.1811,0.2078,0.1779
167,0.2019,0.1828,0.2061,0.179
168,0.1981,0.1811,0.2064,0.1804
169,0.1953,0.1818,0.2058,0.1792
170,0.1987,0.1819,0.207,0.1804
171,0.2011,0.1818,0.2063,0.179
172,0.1993,0.1828,0.2061,0.1804
173,0.1991,0.1815,0.2073,0.1797
174,0.2005,0.1839,0.2038,0.1823

